Line crossing problem for biased monotonic random walks in the plane

A $\beta$-biased monotonic random walk in the plane moves from $(x,y)$ to $(x+1,y)$ or $(x,y+1)$ with probabilities $1/(\beta+1)$ and $\beta/(\beta+1)$. We study $\Phi_\beta(\alpha,d)$, the probability that the walk started at the origin ever visits a lattice point strictly above the line $y=\alpha x+d$, and $\Psi_\beta(\alpha,d)$, the probability that it visits a lattice point \emph{on} the line after leaving the origin. For integer slopes $\alpha=p$ we show $\Phi_\beta(p,d)=\rho^{\lfloor d\rfloor+1}$, where $\rho$ is the smallest positive root of $y^{p+1}-(\beta+1)y+\beta=0$, give the Fuss--Catalan series for $\rho$, identify $\rho$ with the extinction probability of a Galton--Watson process, and compute the exact law and mean of the first crossing point. We prove that the return probability is $\Psi_\beta(p,0)=(p+1)(1-\beta/((\beta+1)\rho))$, which equals $(p+1)/(\beta+1)$ for $\beta\ge p$. For rational slopes $\alpha=r/s$ we obtain $\Phi_\beta$ in closed form from the $s$ large roots of the kernel $\tfrac{\beta}{\beta+1}z^{r+s}-z^r+\tfrac1{\beta+1}$, and $\Psi_\beta$ as a ratio of Green's functions. For arbitrary real $\alpha$ we prove that the walk crosses every line $y=\alpha x+d$ almost surely if and only if $\beta\ge\alpha$, and we establish the two-sided bound $e^{-\theta(d+1)}\le\Phi_\beta(\alpha,d)<e^{-\theta d}$ with an explicit Lundberg exponent $\theta$. Finally, $\alpha\mapsto\Phi_\beta(\alpha,0)$ is a pure jump function: it is constant on $[0,\beta]$, continuous at every irrational point and has a jump at every rational $\alpha>\beta$.

==> lund_beta1p0.dat <==
alpha low
1.001000 0.99900150
1.021095 0.97955303
1.041191 0.96121611
1.061286 0.94390450
1.081382 0.92754036
1.101477 0.91205334
1.121573 0.89737963
1.141668 0.88346131
1.161764 0.87024564
1.181859 0.85768454
1.201955 0.84573409
1.222050 0.83435408
1.242146 0.82350767
1.262241 0.81316102
1.282337 0.80328299
1.302432 0.79384492
1.322528 0.78482034
1.342623 0.77618484
1.362719 0.76791579
1.382814 0.75999225
1.402910 0.75239480
1.423005 0.74510539
1.443101 0.73810725
1.463196 0.73138475
1.483291 0.72492335
1.503387 0.71870945
1.523482 0.71273037
1.543578 0.70697426
1.563673 0.70143000
1.583769 0.69608719
1.603864 0.69093609
1.623960 0.68596753
1.644055 0.68117292
1.664151 0.67654417
1.684246 0.67207367
1.704342 0.66775424
1.724437 0.66357914
1.744533 0.65954199
1.764628 0.65563677
1.784724 0.65185780
1.804819 0.64819970
1.824915 0.64465739
1.845010 0.64122605
1.865106 0.63790112
1.885201 0.63467828
1.905296 0.63155342
1.925392 0.62852266
1.945487 0.62558229
1.965583 0.62272880
1.985678 0.61995885
2.005774 0.61726926
2.025869 0.61465700
2.045965 0.61211919
2.066060 0.60965307
2.086156 0.60725604
2.106251 0.60492560
2.126347 0.60265935
2.146442 0.60045502
2.166538 0.59831043
2.186633 0.59622350
2.206729 0.59419226
2.226824 0.59221478
2.246920 0.59028926
2.267015 0.58841394
2.287111 0.58658716
2.307206 0.58480732
2.327302 0.58307288
2.347397 0.58138237
2.367492 0.57973438
2.387588 0.57812756
2.407683 0.57656060
2.427779 0.57503226
2.447874 0.57354133
2.467970 0.57208666
2.488065 0.57066714
2.508161 0.56928171
2.528256 0.56792933
2.548352 0.56660901
2.568447 0.56531982
2.588543 0.56406082
2.608638 0.56283114
2.628734 0.56162993
2.648829 0.56045636
2.668925 0.55930965
2.689020 0.55818903
2.709116 0.55709377
2.729211 0.55602315
2.749307 0.55497650
2.769402 0.55395314
2.789497 0.55295244
2.809593 0.55197379
2.829688 0.55101658
2.849784 0.55008023
2.869879 0.54916420
2.889975 0.54826794
2.910070 0.54739092
2.930166 0.54653265
2.950261 0.54569264
2.970357 0.54487041
2.990452 0.54406550
3.010548 0.54327747
3.030643 0.54250589
3.050739 0.54175035
3.070834 0.54101044
3.090930 0.54028577
3.111025 0.53957596
3.131121 0.53888065
3.151216 0.53819947
3.171312 0.53753209
3.191407 0.53687816
3.211503 0.53623737
3.231598 0.53560939
3.251693 0.53499392
3.271789 0.53439066
3.291884 0.53379932
3.311980 0.53321962
3.332075 0.53265129
3.352171 0.53209407
3.372266 0.53154769
3.392362 0.53101191
3.412457 0.53048647
3.432553 0.52997115
3.452648 0.52946572
3.472744 0.52896995
3.492839 0.52848362
3.512935 0.52800653
3.533030 0.52753845
3.553126 0.52707921
3.573221 0.52662859
3.593317 0.52618642
3.613412 0.52575249
3.633508 0.52532664
3.653603 0.52490870
3.673698 0.52449847
3.693794 0.52409581
3.713889 0.52370055
3.733985 0.52331253
3.754080 0.52293160
3.774176 0.52255760
3.794271 0.52219040
3.814367 0.52182984
3.834462 0.52147579
3.854558 0.52112811
3.874653 0.52078668
3.894749 0.52045135
3.914844 0.52012201
3.934940 0.51979854
3.955035 0.51948080
3.975131 0.51916870
3.995226 0.51886210
4.015322 0.51856090
4.035417 0.51826500
4.055513 0.51797428
4.075608 0.51768864
4.095704 0.51740798
4.115799 0.51713221
4.135894 0.51686121
4.155990 0.51659491
4.176085 0.51633321
4.196181 0.51607601
4.216276 0.51582323
4.236372 0.51557479
4.256467 0.51533060
4.276563 0.51509057
4.296658 0.51485464
4.316754 0.51462271
4.336849 0.51439471
4.356945 0.51417057
4.377040 0.51395021
4.397136 0.51373357
4.417231 0.51352057
4.437327 0.51331114
4.457422 0.51310522
4.477518 0.51290273
4.497613 0.51270363
4.517709 0.51250783
4.537804 0.51231529
4.557899 0.51212594
4.577995 0.51193972
4.598090 0.51175657
4.618186 0.51157645
4.638281 0.51139928
4.658377 0.51122503
4.678472 0.51105363
4.698568 0.51088504
4.718663 0.51071919
4.738759 0.51055606
4.758854 0.51039557
4.778950 0.51023770
4.799045 0.51008238
4.819141 0.50992958
4.839236 0.50977924
4.859332 0.50963134
4.879427 0.50948581
4.899523 0.50934263
4.919618 0.50920174
4.939714 0.50906311
4.959809 0.50892671
4.979905 0.50879248
5.000000 0.50866039


==> lund_beta2p5.dat <==
alpha low
2.501000 0.99977156
2.513558 0.99692492
2.526116 0.99411861
2.538673 0.99135185
2.551231 0.98862390
2.563789 0.98593399
2.576347 0.98328142
2.588905 0.98066548
2.601462 0.97808548
2.614020 0.97554075
2.626578 0.97303064
2.639136 0.97055450
2.651693 0.96811171
2.664251 0.96570166
2.676809 0.96332375
2.689367 0.96097741
2.701925 0.95866207
2.714482 0.95637716
2.727040 0.95412216
2.739598 0.95189652
2.752156 0.94969973
2.764714 0.94753129
2.777271 0.94539070
2.789829 0.94327748
2.802387 0.94119114
2.814945 0.93913124
2.827503 0.93709732
2.840060 0.93508893
2.852618 0.93310565
2.865176 0.93114704
2.877734 0.92921270
2.890291 0.92730222
2.902849 0.92541521
2.915407 0.92355127
2.927965 0.92171002
2.940523 0.91989110
2.953080 0.91809414
2.965638 0.91631878
2.978196 0.91456467
2.990754 0.91283148
3.003312 0.91111886
3.015869 0.90942649
3.028427 0.90775404
3.040985 0.90610121
3.053543 0.90446768
3.066101 0.90285315
3.078658 0.90125733
3.091216 0.89967992
3.103774 0.89812064
3.116332 0.89657921
3.128889 0.89505536
3.141447 0.89354882
3.154005 0.89205932
3.166563 0.89058661
3.179121 0.88913044
3.191678 0.88769056
3.204236 0.88626672
3.216794 0.88485868
3.229352 0.88346622
3.241910 0.88208910
3.254467 0.88072710
3.267025 0.87937999
3.279583 0.87804756
3.292141 0.87672960
3.304698 0.87542589
3.317256 0.87413624
3.329814 0.87286044
3.342372 0.87159828
3.354930 0.87034959
3.367487 0.86911417
3.380045 0.86789182
3.392603 0.86668237
3.405161 0.86548564
3.417719 0.86430145
3.430276 0.86312962
3.442834 0.86196999
3.455392 0.86082238
3.467950 0.85968664
3.480508 0.85856259
3.493065 0.85745008
3.505623 0.85634896
3.518181 0.85525906
3.530739 0.85418024
3.543296 0.85311235
3.555854 0.85205524
3.568412 0.85100877
3.580970 0.84997280
3.593528 0.84894719
3.606085 0.84793180
3.618643 0.84692650
3.631201 0.84593116
3.643759 0.84494564
3.656317 0.84396982
3.668874 0.84300358
3.681432 0.84204679
3.693990 0.84109932
3.706548 0.84016106
3.719106 0.83923190
3.731663 0.83831171
3.744221 0.83740039
3.756779 0.83649781
3.769337 0.83560388
3.781894 0.83471847
3.794452 0.83384150
3.807010 0.83297284
3.819568 0.83211240
3.832126 0.83126007
3.844683 0.83041577
3.857241 0.82957937
3.869799 0.82875080
3.882357 0.82792996
3.894915 0.82711674
3.907472 0.82631106
3.920030 0.82551283
3.932588 0.82472196
3.945146 0.82393835
3.957704 0.82316193
3.970261 0.82239260
3.982819 0.82163029
3.995377 0.82087490
4.007935 0.82012636
4.020492 0.81938459
4.033050 0.81864950
4.045608 0.81792102
4.058166 0.81719908
4.070724 0.81648359
4.083281 0.81577448
4.095839 0.81507167
4.108397 0.81437510
4.120955 0.81368470
4.133513 0.81300038
4.146070 0.81232209
4.158628 0.81164975
4.171186 0.81098330
4.183744 0.81032267
4.196302 0.80966779
4.208859 0.80901860
4.221417 0.80837504
4.233975 0.80773704
4.246533 0.80710453
4.259090 0.80647747
4.271648 0.80585579
4.284206 0.80523943
4.296764 0.80462833
4.309322 0.80402243
4.321879 0.80342168
4.334437 0.80282602
4.346995 0.80223539
4.359553 0.80164975
4.372111 0.80106903
4.384668 0.80049318
4.397226 0.79992215
4.409784 0.79935590
4.422342 0.79879436
4.434899 0.79823748
4.447457 0.79768523
4.460015 0.79713754
4.472573 0.79659437
4.485131 0.79605568
4.497688 0.79552141
4.510246 0.79499152
4.522804 0.79446596
4.535362 0.79394469
4.547920 0.79342767
4.560477 0.79291484
4.573035 0.79240617
4.585593 0.79190161
4.598151 0.79140112
4.610709 0.79090466
4.623266 0.79041218
4.635824 0.78992366
4.648382 0.78943904
4.660940 0.78895828
4.673497 0.78848135
4.686055 0.78800821
4.698613 0.78753882
4.711171 0.78707315
4.723729 0.78661114
4.736286 0.78615278
4.748844 0.78569802
4.761402 0.78524682
4.773960 0.78479916
4.786518 0.78435499
4.799075 0.78391428
4.811633 0.78347700
4.824191 0.78304311
4.836749 0.78261259
4.849307 0.78218539
4.861864 0.78176148
4.874422 0.78134084
4.886980 0.78092342
4.899538 0.78050921
4.912095 0.78009816
4.924653 0.77969026
4.937211 0.77928546
4.949769 0.77888374
4.962327 0.77848506
4.974884 0.77808941
4.987442 0.77769675
5.000000 0.77730705


==> phi_beta1p0.dat <==
alpha phi
1.050000 0.95921147
1.052632 0.95730715
1.055556 0.95521126
1.058824 0.95289291
1.062500 0.95031410
1.066667 0.94742758
1.071429 0.94417377
1.076923 0.94047645
1.083333 0.93623648
1.090909 0.93132230
1.100000 0.92555543
1.105263 0.92277784
1.111111 0.91868716
1.117647 0.91537081
1.125000 0.91035974
1.133333 0.90632552
1.142857 0.90003817
1.150000 0.89716323
1.153846 0.89501562
1.157895 0.89330150
1.166667 0.88688271
1.176471 0.88324955
1.181818 0.88044195
1.187500 0.87823551
1.200000 0.86949050
1.210526 0.86639535
1.214286 0.86473779
1.222222 0.86090132
1.230769 0.85794506
1.235294 0.85650089
1.250000 0.84531365
1.263158 0.84240591
1.266667 0.84115149
1.272727 0.83879793
1.277778 0.83755355
1.285714 0.83321922
1.294118 0.83141208
1.300000 0.82903213
1.307692 0.82699616
1.312500 0.82582996
1.315789 0.82509317
1.333333 0.80914107
1.350000 0.80694227
1.352941 0.80621736
1.357143 0.80509619
1.363636 0.80321009
1.368421 0.80245946
1.375000 0.79958561
1.384615 0.79778923
1.388889 0.79710484
1.400000 0.79067314
1.411765 0.78930885
1.416667 0.78806944
1.421053 0.78751821
1.428571 0.78423558
1.437500 0.78319082
1.444444 0.78113403
1.450000 0.78062803
1.454545 0.77938299
1.461538 0.77829529
1.466667 0.77757482
1.470588 0.77707503
1.473684 0.77671602
1.500000 0.74815183
1.526316 0.74678511
1.529412 0.74640077
1.533333 0.74586739
1.538462 0.74510206
1.545455 0.74395465
1.550000 0.74367290
1.555556 0.74212757
1.562500 0.74160318
1.571429 0.73895053
1.578947 0.73859164
1.583333 0.73785196
1.588235 0.73750743
1.600000 0.73258589
1.611111 0.73214604
1.615385 0.73159589
1.625000 0.72976434
1.631579 0.72951632
1.636364 0.72874395
1.642857 0.72827341
1.647059 0.72802667
1.650000 0.72788653
1.666667 0.71587699
1.684211 0.71550393
1.687500 0.71526960
1.692308 0.71483703
1.700000 0.71395423
1.705882 0.71374002
1.714286 0.71182300
1.722222 0.71162801
1.727273 0.71103702
1.733333 0.71077138
1.736842 0.71066053
1.750000 0.70457546
1.764706 0.70430963
1.769231 0.70398899
1.777778 0.70307644
1.785714 0.70279583
1.789474 0.70271024
1.800000 0.69926381
1.812500 0.69904831
1.818182 0.69860339
1.823529 0.69848883
1.833333 0.69636928
1.842105 0.69628087
1.846154 0.69604602
1.850000 0.69599522
1.857143 0.69464328
1.866667 0.69447360
1.875000 0.69354963
1.882353 0.69345604
1.888889 0.69282568
1.894737 0.69277213
1.900000 0.69233042
1.909091 0.69198283
1.916667 0.69173384
1.923077 0.69155249
1.928571 0.69141858
1.933333 0.69131854
1.937500 0.69124308
1.941176 0.69118567
1.944444 0.69114167
1.947368 0.69110775
1.950000 0.69108144
2.000000 0.61803399
2.050000 0.61795128
2.052632 0.61792921
2.055556 0.61790079
2.058824 0.61786399
2.062500 0.61781609
2.066667 0.61775330
2.071429 0.61767039
2.076923 0.61755995
2.083333 0.61741131
2.090909 0.61720888
2.100000 0.61692921
2.105263 0.61691209
2.111111 0.61653612
2.117647 0.61650737
2.125000 0.61597178
2.133333 0.61592233
2.142857 0.61513970
2.150000 0.61512918
2.153846 0.61505202
2.157895 0.61504025
2.166667 0.61386998
2.176471 0.61384713
2.181818 0.61370813
2.187500 0.61368277
2.200000 0.61184151
2.210526 0.61183086
2.214286 0.61178926
2.222222 0.61152576
2.230769 0.61146806
2.235294 0.61145434
2.250000 0.60838607
2.263158 0.60837784
2.266667 0.60835523
2.272727 0.60825734
2.277778 0.60824962
2.285714 0.60771869
2.294118 0.60770807
2.300000 0.60757618
2.307692 0.60753656
2.312500 0.60752413
2.315789 0.60751996
2.333333 0.60190510
2.350000 0.60190144
2.352941 0.60189464
2.357143 0.60187389
2.363636 0.60180549
2.368421 0.60180247
2.375000 0.60154913
2.384615 0.60152078
2.388889 0.60151702
2.400000 0.60030538
2.411765 0.60029977
2.416667 0.60026436
2.421053 0.60026228
2.428571 0.59990310
2.437500 0.59989663
2.444444 0.59977258
2.450000 0.59977140
2.454545 0.59972476
2.461538 0.59970596
2.466667 0.59969823
2.470588 0.59969495
2.473684 0.59969353
2.500000 0.58762388
2.526316 0.58762206
2.529412 0.58761974
2.533333 0.58761433
2.538462 0.58760129
2.545455 0.58756868
2.550000 0.58756812
2.555556 0.58748264
2.562500 0.58747967
2.571429 0.58723586
2.578947 0.58723514
2.583333 0.58721831
2.588235 0.58721673
2.600000 0.58641972
2.611111 0.58641876
2.615385 0.58640993
2.625000 0.58629365
2.631579 0.58629317
2.636364 0.58627130
2.642857 0.58626660
2.647059 0.58626553
2.650000 0.58626527
2.666667 0.58281523
2.684211 0.58281481
2.687500 0.58281346
2.692308 0.58280749
2.700000 0.58277869
2.705882 0.58277795
2.714286 0.58261735
2.722222 0.58261694
2.727273 0.58260226
2.733333 0.58260057
2.736842 0.58260036
2.750000 0.58135484
2.764706 0.58135428
2.769231 0.58135029
2.777778 0.58131239
2.785714 0.58131026
2.789474 0.58131011
2.800000 0.58080089
2.812500 0.58080024
2.818182 0.58079050
2.823529 0.58079017
2.833333 0.58056554
2.842105 0.58056544
2.846154 0.58056279
2.850000 0.58056274
2.857143 0.58045851
2.866667 0.58045775
2.875000 0.58040762
2.882353 0.58040740
2.888889 0.58038264
2.894737 0.58038258
2.900000 0.58037010
2.909091 0.58036369
2.916667 0.58036036
2.923077 0.58035862
2.928571 0.58035770
2.933333 0.58035720
2.937500 0.58035694
2.941176 0.58035679
2.944444 0.58035672
2.947368 0.58035667
2.950000 0.58035665
3.000000 0.54368901
3.050000 0.54368899
3.052632 0.54368897
3.055556 0.54368893
3.058824 0.54368887
3.062500 0.54368874
3.066667 0.54368851
3.071429 0.54368809
3.076923 0.54368728
3.083333 0.54368575
3.090909 0.54368282
3.100000 0.54367714
3.105263 0.54367713
3.111111 0.54366594
3.117647 0.54366590
3.125000 0.54364346
3.133333 0.54364331
3.142857 0.54359728
3.150000 0.54359728
3.153846 0.54359676
3.157895 0.54359675
3.166667 0.54349938
3.176471 0.54349935
3.181818 0.54349747
3.187500 0.54349742
3.200000 0.54328270
3.210526 0.54328270
3.214286 0.54328252
3.222222 0.54327538
3.230769 0.54327504
3.235294 0.54327503
3.250000 0.54277205
3.263158 0.54277205
3.266667 0.54277198
3.272727 0.54277078
3.277778 0.54277077
3.285714 0.54274176
3.294118 0.54274175
3.300000 0.54273943
3.307692 0.54273922
3.312500 0.54273919
3.315789 0.54273919
3.333333 0.54144406
3.350000 0.54144406
3.352941 0.54144406
3.357143 0.54144398
3.363636 0.54144321
3.368421 0.54144321
3.375000 0.54143422
3.384615 0.54143409
3.388889 0.54143409
3.400000 0.54130170
3.411765 0.54130170
3.416667 0.54130144
3.421053 0.54130144
3.428571 0.54128327
3.437500 0.54128327
3.444444 0.54128041
3.450000 0.54128041
3.454545 0.54127993
3.461538 0.54127984
3.466667 0.54127982
3.470588 0.54127982
3.473684 0.54127982
3.500000 0.53733754
3.526316 0.53733754
3.529412 0.53733754
3.533333 0.53733753
3.538462 0.53733747
3.545455 0.53733717
3.550000 0.53733717
3.555556 0.53733537
3.562500 0.53733537
3.571429 0.53732402
3.578947 0.53732402
3.583333 0.53732391
3.588235 0.53732391
3.600000 0.53724262
3.611111 0.53724262
3.615385 0.53724259
3.625000 0.53723907
3.631579 0.53723907
3.636364 0.53723888
3.642857 0.53723887
3.647059 0.53723887
3.650000 0.53723887
3.666667 0.53647950
3.684211 0.53647950
3.687500 0.53647950
3.692308 0.53647948
3.700000 0.53647912
3.705882 0.53647912
3.714286 0.53647212
3.722222 0.53647212
3.727273 0.53647200
3.733333 0.53647200
3.736842 0.53647200
3.750000 0.53628940
3.764706 0.53628940
3.769231 0.53628938
3.777778 0.53628869
3.785714 0.53628869
3.789474 0.53628869
3.800000 0.53623951
3.812500 0.53623951
3.818182 0.53623943
3.823529 0.53623943
3.833333 0.53622526
3.842105 0.53622526
3.846154 0.53622525
3.850000 0.53622525
3.857143 0.53622098
3.866667 0.53622098
3.875000 0.53621964
3.882353 0.53621964
3.888889 0.53621922
3.894737 0.53621922
3.900000 0.53621908
3.909091 0.53621904
3.916667 0.53621902
3.923077 0.53621901
3.928571 0.53621901
3.933333 0.53621901
3.937500 0.53621901
3.941176 0.53621901
3.944444 0.53621901
3.947368 0.53621901
3.950000 0.53621901
4.000000 0.51879006
4.050000 0.51879006
4.052632 0.51879006
4.055556 0.51879006
4.058824 0.51879006
4.062500 0.51879006
4.066667 0.51879006
4.071429 0.51879006
4.076923 0.51879006
4.083333 0.51879005
4.090909 0.51879004
4.100000 0.51878998
4.105263 0.51878998
4.111111 0.51878982
4.117647 0.51878982
4.125000 0.51878931
4.133333 0.51878931
4.142857 0.51878769
4.150000 0.51878769
4.153846 0.51878768
4.157895 0.51878768
4.166667 0.51878236
4.176471 0.51878236
4.181818 0.51878235
4.187500 0.51878235
4.200000 0.51876417
4.210526 0.51876417
4.214286 0.51876417
4.222222 0.51876407
4.230769 0.51876407
4.235294 0.51876407
4.250000 0.51869836
4.263158 0.51869836
4.266667 0.51869836
4.272727 0.51869835
4.277778 0.51869835
4.285714 0.51869738
4.294118 0.51869738
4.300000 0.51869736
4.307692 0.51869736
4.312500 0.51869736
4.315789 0.51869736
4.333333 0.51843701
4.350000 0.51843701
4.352941 0.51843701
4.357143 0.51843701
4.363636 0.51843701
4.368421 0.51843701
4.375000 0.51843682
4.384615 0.51843682
4.388889 0.51843682
4.400000 0.51842608
4.411765 0.51842608
4.416667 0.51842608
4.421053 0.51842608
4.428571 0.51842550
4.437500 0.51842550
4.444444 0.51842546
4.450000 0.51842546
4.454545 0.51842546
4.461538 0.51842546
4.466667 0.51842546
4.470588 0.51842546
4.473684 0.51842546
4.500000 0.51720803
4.526316 0.51720803
4.529412 0.51720803
4.533333 0.51720803
4.538462 0.51720803
4.545455 0.51720803
4.550000 0.51720803
4.555556 0.51720800
4.562500 0.51720800
4.571429 0.51720766
4.578947 0.51720766
4.583333 0.51720766
4.588235 0.51720766
4.600000 0.51720134
4.611111 0.51720134
4.615385 0.51720134
4.625000 0.51720128
4.631579 0.51720128
4.636364 0.51720127
4.642857 0.51720127
4.647059 0.51720127
4.650000 0.51720127
4.666667 0.51705279
4.684211 0.51705279
4.687500 0.51705279
4.692308 0.51705279
4.700000 0.51705279
4.705882 0.51705279
4.714286 0.51705258
4.722222 0.51705258
4.727273 0.51705258
4.733333 0.51705258
4.736842 0.51705258
4.750000 0.51703038
4.764706 0.51703038
4.769231 0.51703038
4.777778 0.51703037
4.785714 0.51703037
4.789474 0.51703037
4.800000 0.51702668
4.812500 0.51702668
4.818182 0.51702668
4.823529 0.51702668
4.833333 0.51702603
4.842105 0.51702603
4.846154 0.51702603
4.850000 0.51702603
4.857143 0.51702591
4.866667 0.51702591
4.875000 0.51702589
4.882353 0.51702589
4.888889 0.51702588
4.894737 0.51702588
4.900000 0.51702588
4.909091 0.51702588
4.916667 0.51702588
4.923077 0.51702588
4.928571 0.51702588
4.933333 0.51702588
4.937500 0.51702588
4.941176 0.51702588
4.944444 0.51702588
4.947368 0.51702588
4.950000 0.51702588
5.000000 0.50866039


==> phi_beta2p5.dat <==
alpha phi
2.526316 0.99482673
2.529412 0.99423494
2.533333 0.99348894
2.538462 0.99251902
2.545455 0.99120575
2.550000 0.99039158
2.555556 0.98932579
2.562500 0.98810290
2.571429 0.98640638
2.578947 0.98515180
2.583333 0.98436083
2.588235 0.98354170
2.600000 0.98123727
2.611111 0.97951194
2.615385 0.97878318
2.625000 0.97710935
2.631579 0.97613694
2.636364 0.97531610
2.642857 0.97432012
2.647059 0.97368943
2.650000 0.97325581
2.666667 0.96946297
2.684211 0.96717684
2.687500 0.96668267
2.692308 0.96595135
2.700000 0.96476505
2.705882 0.96399230
2.714286 0.96252608
2.722222 0.96155931
2.727273 0.96077908
2.733333 0.95999649
2.736842 0.95955751
2.750000 0.95679535
2.764706 0.95517921
2.769231 0.95455633
2.777778 0.95333195
2.785714 0.95240634
2.789474 0.95198687
2.800000 0.94995955
2.812500 0.94869913
2.818182 0.94793741
2.823529 0.94737990
2.833333 0.94572449
2.842105 0.94493840
2.846154 0.94442393
2.850000 0.94405901
2.857143 0.94286512
2.866667 0.94197164
2.875000 0.94081735
2.882353 0.94017343
2.888889 0.93928635
2.894737 0.93880508
2.900000 0.93810350
2.909091 0.93716564
2.916667 0.93640629
2.923077 0.93578072
2.928571 0.93525779
2.933333 0.93481521
2.937500 0.93443659
2.941176 0.93410965
2.944444 0.93382501
2.947368 0.93357538
2.950000 0.93335503
3.000000 0.91156850
3.050000 0.90869746
3.052632 0.90847092
3.055556 0.90821598
3.058824 0.90792743
3.062500 0.90759868
3.066667 0.90722139
3.071429 0.90678480
3.076923 0.90627481
3.083333 0.90567260
3.090909 0.90495247
3.100000 0.90407847
3.105263 0.90376174
3.111111 0.90299872
3.117647 0.90259467
3.125000 0.90163566
3.133333 0.90110711
3.142857 0.89986803
3.150000 0.89952617
3.153846 0.89915437
3.157895 0.89892115
3.166667 0.89749536
3.176471 0.89700930
3.181818 0.89649122
3.187500 0.89615604
3.200000 0.89416125
3.210526 0.89373445
3.214286 0.89343186
3.222222 0.89266695
3.230769 0.89215492
3.235294 0.89191088
3.250000 0.88916598
3.263158 0.88871228
3.266667 0.88846855
3.272727 0.88798416
3.277778 0.88776228
3.285714 0.88675522
3.294118 0.88642722
3.300000 0.88589979
3.307692 0.88548433
3.312500 0.88524864
3.315789 0.88510175
3.333333 0.88092365
3.350000 0.88050022
3.352941 0.88034072
3.357143 0.88008680
3.363636 0.87964594
3.368421 0.87948315
3.375000 0.87876747
3.384615 0.87834908
3.388889 0.87819046
3.400000 0.87650600
3.411765 0.87618060
3.416667 0.87586431
3.421053 0.87572750
3.428571 0.87485460
3.437500 0.87458504
3.444444 0.87403175
3.450000 0.87389704
3.454545 0.87355707
3.461538 0.87325747
3.466667 0.87305645
3.470588 0.87291546
3.473684 0.87281318
3.500000 0.86490259
3.526316 0.86447003
3.529412 0.86435126
3.533333 0.86418675
3.538462 0.86395093
3.545455 0.86359729
3.550000 0.86350151
3.555556 0.86303291
3.562500 0.86285448
3.571429 0.86204626
3.578947 0.86191310
3.583333 0.86166968
3.588235 0.86154452
3.600000 0.86004774
3.611111 0.85986946
3.615385 0.85967428
3.625000 0.85906011
3.631579 0.85895343
3.636364 0.85867937
3.642857 0.85849358
3.647059 0.85839066
3.650000 0.85832890
3.666667 0.85467348
3.684211 0.85447900
3.687500 0.85437705
3.692308 0.85419846
3.700000 0.85385205
3.705882 0.85374614
3.714286 0.85305567
3.722222 0.85294867
3.727273 0.85270403
3.733333 0.85257227
3.736842 0.85251114
3.750000 0.85046953
3.764706 0.85030360
3.769231 0.85014941
3.777778 0.84975600
3.785714 0.84960088
3.789474 0.84954552
3.800000 0.84828266
3.812500 0.84813603
3.818182 0.84791681
3.823529 0.84783940
3.833333 0.84699013
3.842105 0.84691587
3.846154 0.84678397
3.850000 0.84674213
3.857143 0.84616183
3.866667 0.84603788
3.875000 0.84560044
3.882353 0.84552232
3.888889 0.84520396
3.894737 0.84515293
3.900000 0.84491497
3.909091 0.84469901
3.916667 0.84453433
3.923077 0.84440665
3.928571 0.84430626
3.933333 0.84422639
3.937500 0.84416218
3.941176 0.84411011
3.944444 0.84406755
3.947368 0.84403252
3.950000 0.84400353
4.000000 0.82059854
4.050000 0.82043049
4.052632 0.82040057
4.055556 0.82036446
4.058824 0.82032063
4.062500 0.82026708
4.066667 0.82020116
4.071429 0.82011934
4.076923 0.82001678
4.083333 0.81988678
4.090909 0.81971981
4.100000 0.81950198
4.105263 0.81947100
4.111111 0.81921241
4.117647 0.81916645
4.125000 0.81881854
4.133333 0.81874849
4.142857 0.81826716
4.150000 0.81824063
4.153846 0.81815664
4.157895 0.81813193
4.166667 0.81746614
4.176471 0.81741823
4.181818 0.81728368
4.187500 0.81723930
4.200000 0.81624343
4.210526 0.81621089
4.214286 0.81615154
4.222222 0.81592287
4.230769 0.81583771
4.235294 0.81580713
4.250000 0.81424261
4.263158 0.81421041
4.266667 0.81416818
4.272727 0.81405040
4.277778 0.81402721
4.285714 0.81362606
4.294118 0.81359347
4.300000 0.81344571
4.307692 0.81337514
4.312500 0.81334333
4.315789 0.81332774
4.333333 0.81060534
4.350000 0.81058067
4.352941 0.81055880
4.357143 0.81051346
4.363636 0.81041103
4.368421 0.81039634
4.375000 0.81014453
4.384615 0.81007959
4.388889 0.81006286
4.400000 0.80923549
4.411765 0.80920716
4.416667 0.80913840
4.421053 0.80912599
4.428571 0.80878613
4.437500 0.80875766
4.444444 0.80859331
4.450000 0.80858349
4.454545 0.80849850
4.461538 0.80844786
4.466667 0.80841929
4.470588 0.80840252
4.473684 0.80839239
4.500000 0.80269342
4.526316 0.80266917
4.529412 0.80265468
4.533333 0.80263034
4.538462 0.80258809
4.545455 0.80251148
4.550000 0.80250448
4.555556 0.80236375
4.562500 0.80234440
4.571429 0.80205119
4.578947 0.80204179
4.583333 0.80199075
4.588235 0.80197768
4.600000 0.80128045
4.611111 0.80126767
4.615385 0.80123202
4.625000 0.80104453
4.631579 0.80103689
4.636364 0.80097353
4.642857 0.80094714
4.647059 0.80093618
4.650000 0.80093133
4.666667 0.79871378
4.684211 0.79870301
4.687500 0.79869019
4.692308 0.79865936
4.700000 0.79857770
4.705882 0.79856776
4.714286 0.79832162
4.722222 0.79831364
4.727273 0.79825936
4.733333 0.79824329
4.736842 0.79823833
4.750000 0.79717252
4.764706 0.79716050
4.769231 0.79713429
4.777778 0.79703099
4.785714 0.79701107
4.789474 0.79700679
4.800000 0.79643110
4.812500 0.79641865
4.818182 0.79637231
4.823529 0.79636521
4.833333 0.79602954
4.842105 0.79602509
4.846154 0.79600289
4.850000 0.79600019
4.857143 0.79579507
4.866667 0.79578226
4.875000 0.79565091
4.882353 0.79564449
4.888889 0.79555886
4.894737 0.79555554
4.900000 0.79549839
4.909091 0.79545777
4.916667 0.79543000
4.923077 0.79541074
4.928571 0.79539721
4.933333 0.79538762
4.937500 0.79538076
4.941176 0.79537582
4.944444 0.79537224
4.947368 0.79536963
4.950000 0.79536772
5.000000 0.77730705

